JobBench: Aligning Agent Work With Human Will

Current benchmarks for occupational AI agents are scoped primarily by economic values, telling a replacement story. We introduce JobBench, which evaluates AI agents on the workflows that experts identify as high-priority for delegation, empowering humans based on their needs instead of replacing them with GDP value. JobBench covers 130 agentic tasks across 35 occupations. Each task is packaged as a workspace of heterogeneous reference files, requiring the agent to reason through the cluttered information streams of real professional work. Outputs are graded by a fact-anchored chain of rubrics, averaging 35.6 binary criteria per task. We evaluate 36 models; the strongest, Claude Opus~4.7 under Claude Code, reaches only 45.9 %. We hope JobBench shifts the community's target labour-market effect from replacement to enhancement: building agents that do what humans actually want delegated, not only what is most economically valuable.

==> appendix-task-examples/data-entry-task1-instruction.txt <==
As Senior Data Entry Keyer at Global Trade Solutions Inc., reconcile Q3 2025 sales order data across the CRM export (Source_Sales_Orders_Q3_2025.xlsx), scanned handwritten order forms for orders 0001-0010, and ERP data entry records (Data_Entry_Records_Q3_2025.xlsx) before the quarterly compliance audit.

Identify all discrepancies where values differ between sources. For orders with scanned originals available, treat these as the authoritative source; otherwise rely on CRM data over ERP entries. Document each discrepancy in the provided error log template, including which source system introduced the error and whether the error represents a systematic pattern or random occurrence. Revenue calculation deviations should include the expected formula and variance amount.

Validate customer information against Global Trade Solutions Inc.'s registered customer master data in Customer_Master_List.csv, which covers 35 registered customers (CUST-001 through CUST-035). Orders from unregistered entities require flagging for follow-up.

Produce a reconciled master dataset indicating each record's verification status and any source conflicts. Prepare an executive audit findings report covering data quality metrics, identified systematic error patterns, and process improvement recommendations. Complete the compliance checklist with pass/fail assessments based on your verification results.

Local Reference Files:
- Compliance_Checklist.xlsx
- Customer_Master_List.csv
- Data_Entry_Records_Q3_2025.xlsx
- Error_Log_Template.xlsx
- Order_Form_ORD_202507_0001.png
- Order_Form_ORD_202507_0002.png
- Order_Form_ORD_202507_0003.png
- Order_Form_ORD_202507_0004.png
- Order_Form_ORD_202507_0005.png
- Order_Form_ORD_202508_0006.png
- Order_Form_ORD_202508_0007.png
- Order_Form_ORD_202508_0008.png
- Order_Form_ORD_202509_0009.png
- Order_Form_ORD_202509_0010.png
- Source_Sales_Orders_Q3_2025.xlsx


==> appendix-task-examples/lawyers-task1-instruction.txt <==
You are a real estate and land use attorney at a mid-sized law firm in North Carolina. Your clients -- Coastal Property Group, LLC (owned by James and Patricia Morgan) and Sandra Whitfield -- own six residential properties in the Town of Millbrook, NC that they have been operating as short-term rentals. In May 2025, the Town enacted Ordinance 2025-14, a comprehensive STR regulation that effectively shuts down their operations. Permit applications under the new ordinance have been denied.

Three of the clients' properties have been operating past the November 28, 2025 amortization deadline and are accruing daily fines. The Town Attorney has sent a settlement proposal offering transitional permits. Your clients need you to evaluate this proposal and advise on whether to accept, reject, or counter-propose. Sandra Whitfield has privately mentioned she might consider selling her properties if the numbers make sense, but wants your analysis before deciding. The response deadline is January 5, 2026, and the fine waiver is conditioned on executing a settlement agreement by January 31, 2026.

The Town Attorney's letter relies heavily on Hignell-Stark v. City of New Orleans, No. 21-30643 (5th Cir. 2022) and cites amortization precedent that may not withstand scrutiny given the clients' distinct property interests and the Penn Central regulatory takings framework applicable here. You will need to obtain the actual Fifth Circuit opinion and consult the Penn State Law Review article on the Penn Central takings test (Vol. 118, Issue 3, Article 3) to evaluate the Town's legal position and build the counter-argument. A comparative regulatory analysis against other municipal STR ordinances -- including the Belvidere Township ordinance provided -- will strengthen the clients' negotiating posture by demonstrating that less restrictive alternatives exist. The client property database contains all financial data, settlement terms, and fine accrual records across eight tables.

Produce three deliverables:

A settlement evaluation memo (PDF, max 6 pages) analyzing the Town's proposal as attorney work product. The memo should evaluate the economic value of the settlement offer versus continued litigation on a per-property basis, drawing on the database for income projections under the proposed transitional cap, current fine exposure, and long-term rental conversion comparables. Address the R-1 zone exclusion for Property 4 and the viability of the proposed rezoning path given that property's financial profile.

A comparative regulatory analysis table (CSV) covering Millbrook's ordinance, the Belvidere Township ordinance, and the New Orleans regulatory scheme as described in the Hignell-Stark opinion. The table should include a column explaining the legal significance of each comparison for the clients' position.

A settlement counter-proposal (TXT) with terms grounded in case law and the financial data, addressing the transitional period duration, the R-1 property's inclusion, the annual review mechanism for the night cap, and preservation of litigation rights during negotiations.

Query the SQLite database to extract all relevant financial figures, fine accruals, settlement terms, and property details needed across all three deliverables.

Local Reference Files:
- belvidere_str_ordinance.pdf
- client_properties_str.db
- cornell_str_regulations.pdf
- town_attorney_settlement_letter.txt


==> appendix-task-examples/reporters-task1-instruction.txt <==
You are an investigative reporter at a regional Connecticut news outlet. Your editor, Sarah Chen, has emailed you (editors_assignment_email.txt) requesting a pre-publication editorial package for a front-page story on lead in drinking water and childhood health. Read her email carefully -- it contains specific requirements and editorial concerns you must address.

Prepare three deliverables. The first is a story pitch memo (pitch_memo.docx), a Word document of no more than two pages that presents your thesis and evidentiary backbone. The memo should connect water lead contamination to childhood health outcomes in Connecticut, ground its key claims in the FOIA water testing data -- including the infrastructure columns -- and the state surveillance report, and draw a specific numerical parallel between Waterbury's trajectory and Newark's crisis -- not merely summarize Newark. Any quotes from Dr. Martinez's interview must be paired with verifiable data points, and her factual claims should be checked against the state surveillance numbers. The editor flagged concerns about the water-versus-paint angle and the regulatory timeline for the LCRI's new action level; the EPA's public factsheet on the Lead and Copper Rule Improvements, available from EPA, provides the enforcement specifics you'll need for precision.

The second deliverable is a data analysis workbook (data_analysis.xlsx) with three sheets: "Water Lead Trends" covering the five water systems across the 2020--2024 monitoring periods with threshold flags and trend calculations; "CT vs National" comparing Connecticut's blood lead data against national totals from the CDC's Childhood Blood Lead Surveillance national dataset (2017--2022), sourced from CDC; and "City Cross-Reference" mapping each water system's service city to the corresponding town-level blood lead data in the state surveillance report, including high-risk rankings.

The third deliverable is a source verification log (source_log.csv) with columns Data_Point, Source_File, Page_or_Location, Verified (Yes/No/Partial), and Notes. Log at minimum fifteen entries spanning all source files used, and flag any claims where the data doesn't cleanly support the assertion.

Local Reference Files:
- CT_2024_Lead_Surveillance_Report.pdf
- NRDC_Lead_Newark_Drinking_Water_Factsheet.pdf
- editors_assignment_email.txt
- hartford_area_water_lead_samples_2020_2024.csv
- interview_notes_dr_martinez.txt


==> appendix-task-examples/web-admin-task1-instruction.txt <==
On November 10, 2025, ShopVault's monitoring flagged anomalous traffic patterns across the e-commerce platform. Concurrently, the CISO discovered that change request CR-2025-0347 -- a security hardening sprint with an October 31 deadline -- was marked "Closed (Implemented)" without post-implementation verification. You are tasked with a full incident investigation and remediation.

Reconstruct the attack chains from the access logs by correlating them against the threat intelligence feed. Produce findings_summary.csv capturing each event with its matched signature, kill chain phase, and whether it succeeded. The compliance audit must assess every item in the change request against the live configurations and explain, for each gap, how it contributed to the incident's outcome. Deliver this as cr_compliance_audit.csv. Assess the TLS posture by cross-referencing the certificate inventory with the change request's TLS requirements and the actual web server configuration.

Produce hardened replacements for both the web server and firewall configurations. The firewall rules must enforce the approved zone segmentation -- consult the network topology for the correct source-IP restrictions per zone. The iptables.firewall.rules file from the abdusfauzi/wordpress-nginx GitHub repository may be useful as a structural baseline, though it will require adaptation to ShopVault's architecture.

Populate the incident report template and save it as incident_report.html. The executive summary must trace causation from unverified change request items to specific, observed attack outcomes.

Deliverables: findings_summary.csv, cr_compliance_audit.csv, nginx_hardened.conf, iptables_hardened.rules, incident_report.html

Local Reference Files:
- access_logs.csv
- change_request_CR2025-0347.txt
- incident_report_template.html
- iptables.rules
- network_topology.json
- nginx.conf
- ssl_cert_audit.csv
- threat_indicators.json

